The HD 137496 system: A dense, hot super-Mercury and a cold Jupiter

Most of the currently known planets are small worlds with radii between that of the Earth and that of Neptune. The characterization of planets in this regime shows a large diversity in compositions and system architectures, with distributions hinting at a multitude of formation and evolution scenarios. Using photometry from the K2 satellite and radial velocities measured with the HARPS and CORALIE spectrographs, we searched for planets around the bright and slightly evolved Sun-like star HD 137496. We precisely estimated the stellar parameters, $M_*$ = 1.035 +/- 0.022 $M_\odot$, $R_*$ = 1.587 +/- 0.028 $R_\odot$, $T_\text{eff}$ = 5799 +/- 61 K, together with the chemical composition of the slightly evolved star. We detect two planets orbiting HD 137496. The inner planet, HD 137496 b, is a super-Mercury (an Earth-sized planet with the density of Mercury) with a mass of $M_b$ = 4.04 +/- 0.55 $M_\oplus$, a radius of $R_b = 1.31_{-0.05}^{+0.06} R_\oplus,$ and a density of $\rho_b = 10.49_{-1.82}^{+2.08}$ $\mathrm{g cm^{-3}}$. With an interior modeling analysis, we find that the planet is composed mainly of iron, with the core representing over 70% of the planet's mass ($M_{core}/M_{total} = 0.73^{+0.11}_{-0.12}$). The outer planet, HD 137496 c, is an eccentric ($e$ = 0.477 +/- 0.004), long period ($P$ = $479.9_{-1.1}^{+1.0}$ days) giant planet ($M_c\sin i_c$ = 7.66 +/- 0.11 $M_{Jup}$) for which we do not detect a transit. HD 137496 b is one of the few super-Mercuries detected to date. The accurate characterization reported here enhances its role as a key target to better understand the formation and evolution of planetary systems. The detection of an eccentric long period giant companion also reinforces the link between the presence of small transiting inner planets and long period gas giants.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

